RoboSense: Large-scale Dataset and Benchmark for Egocentric Robot Perception and Navigation in Crowded and Unstructured Environments

Reliable embodied perception from an egocentric perspective is challenging yet essential for autonomous navigation technology of intelligent mobile agents. With the growing demand of social robotics, near-field scene understanding becomes an important research topic in the areas of egocentric perceptual tasks related to navigation in both crowded and unstructured environments. Due to the complexity of environmental conditions and difficulty of surrounding obstacles owing to truncation and occlusion, the perception capability under this circumstance is still inferior. To further enhance the intelligence of mobile robots, in this paper, we setup an egocentric multi-sensor data collection platform based on 3 main types of sensors (Camera, LiDAR and Fisheye), which supports flexible sensor configurations to enable dynamic sight of view from ego-perspective, capturing either near or farther areas. Meanwhile, a large-scale multimodal dataset is constructed, named RoboSense, to facilitate egocentric robot perception. Specifically, RoboSense contains more than 133K synchronized data with 1.4M 3D bounding box and IDs annotated in the full $360^{\circ}$ view, forming 216K trajectories across 7.6K temporal sequences. It has $270\times$ and $18\times$ as many annotations of surrounding obstacles within near ranges as the previous datasets collected for autonomous driving scenarios such as KITTI and nuScenes. Moreover, we define a novel matching criterion for near-field 3D perception and prediction metrics. Based on RoboSense, we formulate 6 popular tasks to facilitate the future research development, where the detailed analysis as well as benchmarks are also provided accordingly. Data desensitization measures have been conducted for privacy protection.

==> brief.txt <==
Abstract

V2X成为了自动驾驶领域近几年热门的研究热点，车路协同成为了重要的研究方向之一，利用路侧与车端感知结果相结合的方式来提升自动驾驶车辆感知与规控能力。然而，由于道路情况错综复杂，仅通过单一视角的传感器捕获场景信息存在很大的局限性。为了提升路侧的整体感知能力，我们构建了多种不同布局的全息路口用于构建大规模全息路口与车路融合数据集HoloVIC。我们的全息路口包含了三种不同类型的传感器(相机、激光雷达、鱼眼)，并根据路口形态采用了4种不同的传感器布局，每个路口会部署6-18传感器用于收集同时刻数据。在路侧采集数据的同时，自动驾驶车会穿过这些路口进行同步采集用于构建车路协同数据。HoloVIC包含了总计100k帧来自车路不同传感器同时刻的数据，我们基于相机、鱼眼和激光雷达进行了2D box和3D box的标定，并在同时刻不同设备的相同目标以及时序上的相同目标的ID进行关联。基于HoloVIC，我们构建了5中不同的任务：单传感器检测与MOT，多传感器跟踪、VIC3D跟踪与轨迹预测。我们同时提供了这些任务的Benchmark。


















1.Introduction














2.Related Work

